TLF: Rapid Characterization of RF Transceiver Parameters in Embedded Systems via Bus-Level Interception

We present TLF (Transceiver Lifter Framework), a tool for recovering RF transceiver configuration and runtime behavior from bus-level traces captured between a microcontroller and its transceiver IC. A stateful protocol decoder, built against the transceiver's register and data interface, reconstructs operating RF parameters and behavior from intercepted register writes and FIFO transfers. For bus-attached transceivers whose hardware-cryptography keys are loaded through the intercepted host interface, key material is also recoverable. Where the firmware drives frequency hopping -- either through a hardware-assisted engine or a custom schedule -- the decoder extracts the channel table, hop sequence, and timing. We evaluate the approach on two targets from different Semtech families: an SX1233-based UAV C2 modem employing firmware-level FHSS with per-packet sync word rotation, and an SX1276-based Meshtastic node exercising the LoRa register overlay. From a single bus capture, processed in seconds, TLF recovers the complete register-exposed RF configuration (modulation, band plan, phase behavior) without prior knowledge of the target firmware -- sufficient to configure a matched receiver or develop targeted countermeasures. Above the chip layer, a pluggable protocol decoder interprets recovered FIFO payloads as application PDUs, demonstrated end-to-end on Meshtastic. Firmware-level cryptographic state remains, as expected, opaque. The approach requires physical access or emulation of the target hardware, and its recovery depth is bounded by the transceiver's register interface: parameters implemented entirely in firmware (custom FEC, whitening, encryption) are observable only as opaque FIFO payloads.

==> figs/hop_timeline.dat <==
time_s freq_mhz phase
13.3348 914.1 0
13.3659 917.5 0
13.3970 912.3 0
13.4281 914.1 0
13.4592 912.3 0
13.4903 914.1 0
13.5215 917.5 0
13.5526 912.3 0
13.5837 914.1 0
13.6148 912.3 0
13.6459 914.1 0
13.6770 917.5 0
13.7081 912.3 0
13.7392 917.5 0
13.7703 912.3 0
13.8014 914.1 0
13.8326 917.5 0
13.8637 914.1 0
13.8948 917.5 0
13.9259 912.3 0
13.9570 914.1 0
13.9881 917.5 0
14.0192 914.1 0
14.0503 917.5 0
14.0814 912.3 0
14.1125 914.1 0
14.1436 912.3 0
14.2059 914.1 0
14.2370 917.5 0
14.2681 912.3 0
14.2992 917.5 0
14.3303 912.3 0
14.3614 914.1 0
14.3925 917.5 0
14.4236 912.3 0
14.4547 917.5 0
14.4859 912.3 0
14.5170 914.1 0
14.5481 917.5 0
14.5792 914.1 0
14.6103 917.5 0
14.6414 912.3 0
14.6725 914.1 0
14.7036 912.3 0
14.7347 914.1 0
14.7658 917.5 0
14.7970 912.3 0
14.8281 914.1 0
14.8592 912.3 0
14.8903 914.1 0
14.9214 917.5 0
14.9525 912.3 0
14.9836 917.5 0
15.0147 912.3 0
15.0458 914.1 0
15.0769 917.5 0
15.1081 914.1 0
15.1392 917.5 0
22.0285 914.1 0
22.0596 917.5 0
22.0907 914.1 0
22.1218 917.5 0
22.1529 912.3 0
22.1841 914.1 0
22.2152 912.3 0
22.2463 914.1 0
22.2774 917.5 0
22.3085 912.3 0
22.3396 914.1 0
22.3707 912.3 0
22.4018 914.1 0
22.4329 917.5 0
22.4640 912.3 0
22.4952 917.5 0
22.5263 912.3 0
22.5574 914.1 0
22.5885 917.5 0
22.6196 914.1 0
22.6507 917.5 0
22.6818 912.3 0
22.7129 914.1 0
22.7440 917.5 0
22.7751 914.1 0
22.8063 917.5 0
22.8374 912.3 0
22.8996 914.1 0
22.9307 912.3 0
22.9618 914.1 0
22.9929 917.5 0
23.0240 912.3 0
23.0551 917.5 0
23.0862 912.3 0
23.1174 914.1 0
23.1485 917.5 0
23.1796 912.3 0
23.2107 917.5 0
23.2418 912.3 0
23.2729 914.1 0
23.3040 917.5 0
23.3351 914.1 0
23.3662 917.5 0
23.3973 912.3 0
23.4285 914.1 0
23.4596 912.3 0
23.4907 914.1 0
23.5218 917.5 0
23.5529 912.3 0
23.5840 914.1 0
23.6151 912.3 0
23.6462 914.1 0
23.6773 917.5 0
23.7084 912.3 0
23.7396 917.5 0
23.7707 912.3 0
23.8018 914.1 0
23.8329 917.5 0
37.5209 912.3 0
37.5521 914.1 0
37.5832 912.3 0
37.6143 914.1 0
37.6454 917.5 0
37.6765 912.3 0
37.7076 917.5 0
37.7387 912.3 0
37.7698 914.1 0
37.8009 917.5 0
37.8320 914.1 0
37.8632 917.5 0
37.8943 912.3 0
37.9254 914.1 0
37.9565 917.5 0
37.9876 914.1 0
38.0187 917.5 0
38.0498 912.3 0
38.0809 914.1 0
38.1120 912.3 0
38.1431 914.1 0
38.1743 917.5 0
38.2054 912.3 0
38.2365 917.5 0
38.2987 912.3 0
38.3298 914.1 0
38.3609 917.5 0
38.3920 912.3 0
38.4231 917.5 0
38.4542 912.3 0
38.4854 914.1 0
38.5165 917.5 0
38.5476 914.1 0
38.5787 917.5 0
38.6098 912.3 0
38.6409 914.1 0
38.6720 912.3 0
38.7031 914.1 0
38.7342 917.5 0
38.7653 912.3 0
38.7965 914.1 0
38.8276 912.3 0
38.8587 914.1 0
38.8898 917.5 0
38.9209 912.3 0
38.9520 917.5 0
38.9831 912.3 0
39.0142 914.1 0
39.0453 917.5 0
39.0764 914.1 0
39.1076 917.5 0
39.1387 912.3 0
39.1698 914.1 0
39.2009 917.5 0
39.2320 914.1 0
46.2168 912.3 0
46.2479 914.1 0
46.2790 912.3 0
46.3101 914.1 0
46.3412 917.5 0
46.3723 912.3 0
46.4034 917.5 0
46.4345 912.3 0
46.4657 914.1 0
46.4968 917.5 0
46.5279 914.1 0
46.5590 917.5 0
46.5901 912.3 0
46.6212 914.1 0
46.6523 917.5 0
46.6834 914.1 0
46.7145 917.5 0
46.7456 912.3 0
46.7768 914.1 0
46.8079 912.3 0
46.8390 914.1 0
46.8701 917.5 0
46.8876 916.9 2
46.9012 917.1 1
46.9187 915.3 2
46.9323 915.9 1
46.9498 915.5 2
46.9945 916.8 1
47.0120 914.5 2
47.0256 917.2 1
47.0431 917.6 2
47.0567 912.5 1
47.0742 912.8 2
47.0879 912.0 1
47.1054 917.5 2
47.1190 917.9 1
47.1365 917.5 2
47.1501 912.8 1
47.1676 914.8 2
47.1812 914.0 1
47.1987 914.2 2
47.2123 913.1 1
47.2298 915.1 2
47.2434 915.8 1
47.2609 917.3 2
47.2745 917.5 1
47.2920 912.0 2
47.3056 914.0 1
47.3231 915.7 2
47.3367 915.1 1
47.3542 913.6 2
47.3678 917.3 1
47.3853 917.2 2
47.3990 917.1 1
47.4165 915.9 2
47.4301 917.9 1
47.4476 912.7 2
47.4612 916.0 1
47.4787 913.0 2
47.4923 917.2 1
47.5098 913.0 2
47.5234 915.0 1
47.5409 916.8 2
47.5545 916.1 1
47.5720 917.1 2
47.5856 915.8 1
47.6031 915.4 2
47.6167 917.7 1
47.6342 912.6 2
47.6478 915.5 1
47.6653 914.5 2
47.6790 917.4 1
47.6965 912.2 2
47.7101 913.2 1
47.7276 915.7 2
47.7412 912.2 1
47.7587 913.3 2
47.7723 915.9 1
47.7898 915.4 2
47.8034 913.6 1
47.8209 912.8 2
47.8345 917.7 1
47.8520 914.2 2
47.8656 912.0 1
47.8831 912.3 2
47.8967 917.7 1
47.9142 912.0 2
47.9278 913.1 1
47.9453 915.1 2
54.8193 914.1 0
54.8505 917.5 0
54.8816 912.3 0
54.9127 914.1 0
54.9438 912.3 0
54.9749 914.1 0
55.0060 917.5 0
55.0371 912.3 0
55.0682 914.1 0
55.0993 912.3 0
55.1304 914.1 0
55.1616 917.5 0
55.1927 912.3 0
55.2238 917.5 0
55.2549 912.3 0
55.2860 914.1 0
55.3171 917.5 0
55.3482 914.1 0
55.3793 917.5 0
55.4104 912.3 0
55.4415 914.1 0
55.4727 917.5 0
55.5038 914.1 0
55.5349 917.5 0
55.5660 912.3 0
55.5971 914.1 0
55.6282 912.3 0
55.6904 914.1 0
55.7215 917.5 0
55.7526 912.3 0
55.7838 917.5 0
55.8149 912.3 0
55.8460 914.1 0
55.8771 917.5 0
55.9082 912.3 0
55.9393 917.5 0
55.9704 912.3 0
56.0015 914.1 0
56.0326 917.5 0
56.0637 914.1 0
56.0949 917.5 0
56.1260 912.3 0
56.1571 914.1 0
56.1882 912.3 0
56.2193 914.1 0
56.2504 917.5 0
56.2815 912.3 0
56.3126 914.1 0
56.3437 912.3 0
56.3748 914.1 0
56.4060 917.5 0
56.4371 912.3 0
56.4682 917.5 0
56.4993 912.3 0
56.5304 914.1 0
56.5615 917.5 0
56.5926 914.1 0
56.6237 917.5 0
56.6859 912.3 0
56.7171 914.1 0
56.7482 917.5 0
56.7793 914.1 0
56.8104 917.5 0
56.8415 912.3 0
56.8726 914.1 0
56.9037 912.3 0
56.9348 914.1 0
56.9659 917.5 0
56.9970 912.3 0
57.0282 917.5 0
57.0593 912.3 0
57.0904 914.1 0
57.1215 917.5 0
57.1526 912.3 0
57.1837 917.5 0
57.2148 912.3 0
57.2459 914.1 0
57.2770 917.5 0
57.3081 914.1 0
57.3393 917.5 0
57.3704 912.3 0
57.4015 914.1 0
57.4326 912.3 0
57.4637 914.1 0
57.4948 917.5 0
57.5259 912.3 0
57.5570 914.1 0
57.5881 912.3 0
57.6192 914.1 0
64.5111 914.1 0
64.5422 917.5 0
64.5733 912.3 0
64.6044 914.1 0
64.6355 912.3 0
64.6666 914.1 0
64.6977 917.5 0
64.7288 912.3 0
64.7600 914.1 0
64.7911 912.3 0
64.8222 914.1 0
64.8533 917.5 0
64.8844 912.3 0
64.9155 917.5 0
64.9466 912.3 0
64.9777 914.1 0
65.0088 917.5 0
65.0399 914.1 0
65.0711 917.5 0
65.1022 912.3 0
65.1333 914.1 0
65.1644 917.5 0
65.1955 914.1 0
65.2266 917.5 0
65.2577 912.3 0
65.2888 914.1 0
65.3199 912.3 0
65.3822 914.1 0
65.4133 917.5 0
65.4444 912.3 0
65.4755 917.5 0
65.5066 912.3 0
65.5377 914.1 0
65.5688 917.5 0
65.5999 912.3 0
65.6310 917.5 0
65.6621 912.3 0
65.6933 914.1 0
65.7244 917.5 0
65.7555 914.1 0
65.7866 917.5 0
65.8177 912.3 0
65.8488 914.1 0
65.8799 912.3 0
65.9110 914.1 0
65.9421 917.5 0
65.9732 912.3 0
66.0044 914.1 0
66.0355 912.3 0
66.0666 914.1 0
66.0977 917.5 0
66.1288 912.3 0
66.1599 917.5 0
66.1910 912.3 0
66.2221 914.1 0
66.2532 917.5 0
66.2843 914.1 0
66.3155 917.5 0
73.2074 914.1 0
73.2385 917.5 0
73.2696 912.3 0
73.3007 914.1 0
73.3318 912.3 0
73.3630 914.1 0
73.3941 917.5 0
73.4252 912.3 0
73.4563 914.1 0
73.4874 912.3 0
73.5185 914.1 0
73.5496 917.5 0
73.5807 912.3 0
73.6118 917.5 0
73.6429 912.3 0
73.6741 914.1 0
73.7052 917.5 0
73.7363 914.1 0
73.7674 917.5 0
73.7985 912.3 0
73.8296 914.1 0
73.8607 917.5 0
73.8918 914.1 0
73.9229 917.5 0
73.9540 912.3 0
73.9852 914.1 0
74.0163 912.3 0
74.0785 914.1 0
74.1096 917.5 0
74.1407 912.3 0
74.1718 917.5 0
74.2029 912.3 0
74.2340 914.1 0
74.2651 917.5 0
74.2963 912.3 0
74.3274 917.5 0
74.3585 912.3 0
74.3896 914.1 0
74.4207 917.5 0
74.4518 914.1 0
74.4829 917.5 0
74.5140 912.3 0
74.5451 914.1 0
74.5762 912.3 0
74.6074 914.1 0
74.6385 917.5 0
74.6696 912.3 0
74.7007 914.1 0
74.7318 912.3 0
74.7629 914.1 0
74.7940 917.5 0
74.8251 912.3 0
74.8562 917.5 0
74.8873 912.3 0
74.9185 914.1 0
74.9496 917.5 0
74.9807 914.1 0
75.0118 917.5 0
82.0298 914.1 0
82.0609 917.5 0
82.0920 912.3 0
82.1232 917.5 0
82.1543 912.3 0
82.1718 917.4 2
82.1854 913.9 1
82.2029 915.0 2
82.2165 914.4 1
82.2340 915.2 2
82.2476 915.1 1
82.2651 916.3 2
82.2787 912.7 1
82.2962 916.6 2
82.3098 912.4 1
82.3273 916.2 2
82.3409 914.2 1
82.3584 915.8 2
82.3720 915.1 1
82.3895 912.1 2
82.4031 916.4 1
82.4206 917.7 2
82.4343 915.0 1
82.4518 917.2 2
82.4654 913.9 1
82.4829 914.5 2
82.4965 917.5 1
82.5140 916.9 2
82.5276 917.1 1
82.5451 913.4 2
82.5587 917.2 1
82.5762 915.4 2
82.5898 914.5 1
82.6073 917.0 2
82.6209 913.4 1
82.6384 917.3 2
82.6520 916.8 1
82.6695 913.9 2
82.6831 914.0 1
82.7006 917.8 2
82.7143 915.8 1
82.7318 915.6 2
82.7765 915.2 1
82.7940 912.2 2
82.8076 914.7 1
82.8251 917.4 2
82.8387 913.1 1
82.8562 913.4 2
82.8698 913.8 1
82.8873 914.1 2
82.9009 915.4 1
82.9184 915.2 2
82.9320 913.8 1
82.9495 915.4 2
82.9631 917.7 1
82.9806 912.0 2
82.9943 916.6 1
83.0117 915.8 2
83.0254 916.7 1
83.0429 915.1 2
83.0565 914.0 1
83.0740 914.8 2
83.0876 915.7 1
83.1051 917.5 2
83.1187 915.0 1
83.1362 915.3 2
83.1498 913.6 1
83.1673 914.2 2
83.1809 915.5 1
83.1984 915.0 2
83.2120 912.1 1
83.2295 913.1 2
83.2431 913.5 1
83.2606 916.2 2
83.2742 913.5 1
83.2917 917.1 2
83.3054 915.4 1
83.3229 915.9 2
83.3365 915.0 1
83.3540 915.0 2
83.3676 917.5 1
83.3851 912.3 2
83.3987 912.3 1
83.4162 916.9 2
83.4298 916.9 1
83.4473 917.8 2
83.4609 915.4 1
83.4784 913.2 2
83.4920 916.3 1
83.5095 915.4 2
83.5231 915.4 1
83.5406 916.9 2
83.5542 913.3 1
83.5717 914.9 2
83.5854 917.7 1
83.6029 915.2 2
83.6165 914.2 1
83.6340 917.3 2
83.6476 913.3 1
83.6651 916.9 2
83.6787 916.6 1
83.6962 913.8 2
83.7098 913.4 1
83.7273 915.7 2
97.3056 914.1 0
97.3367 917.5 0
97.3678 912.3 0
97.3989 914.1 0
97.4300 912.3 0
97.4611 914.1 0
97.4922 917.5 0
97.5234 912.3 0
97.5545 914.1 0
97.5856 912.3 0
97.6167 914.1 0
97.6478 917.5 0
97.6789 912.3 0
97.7100 917.5 0
97.7411 912.3 0
97.7722 914.1 0
97.8033 917.5 0
97.8345 914.1 0
97.8656 917.5 0
97.8967 912.3 0
97.9278 914.1 0
97.9589 917.5 0
97.9900 914.1 0
98.0211 917.5 0
98.0522 912.3 0
98.0833 914.1 0
98.1144 912.3 0
98.1767 914.1 0
98.2078 917.5 0
98.2389 912.3 0
98.2700 917.5 0
98.3011 912.3 0
98.3322 914.1 0
98.3633 917.5 0
98.3944 912.3 0
98.4255 917.5 0
98.4567 912.3 0
98.4878 914.1 0
98.5189 917.5 0
98.5500 914.1 0
98.5811 917.5 0
98.6122 912.3 0
98.6433 914.1 0
98.6744 912.3 0
98.7055 914.1 0
98.7366 917.5 0
98.7678 912.3 0
98.7989 914.1 0
98.8300 912.3 0
98.8611 914.1 0
98.8922 917.5 0
98.9233 912.3 0
98.9544 917.5 0
98.9855 912.3 0
99.0166 914.1 0
99.0477 917.5 0
99.0789 914.1 0
99.1100 917.5 0
106.0946 912.3 0
106.1257 914.1 0
106.1569 912.3 0
106.1880 914.1 0
106.2191 917.5 0
106.2502 912.3 0
106.2813 917.5 0
106.3124 912.3 0
106.3435 914.1 0
106.3746 917.5 0
106.4057 914.1 0
106.4368 917.5 0
106.4680 912.3 0
106.4991 914.1 0
106.5302 917.5 0
106.5613 914.1 0
106.5924 917.5 0
106.6235 912.3 0
106.6546 914.1 0
106.6857 912.3 0
106.7168 914.1 0
106.7479 917.5 0
106.7791 912.3 0
106.8102 917.5 0
106.8724 912.3 0
106.9035 914.1 0
106.9346 917.5 0
106.9657 912.3 0
106.9968 917.5 0
107.0279 912.3 0
107.0590 914.1 0
107.0902 917.5 0
107.1213 914.1 0
107.1524 917.5 0
107.1835 912.3 0
107.2146 914.1 0
107.2457 912.3 0
107.2768 914.1 0
107.3079 917.5 0
107.3390 912.3 0
107.3701 914.1 0
107.4013 912.3 0
107.4324 914.1 0
107.4635 917.5 0
107.4946 912.3 0
107.5257 917.5 0
107.5568 912.3 0
107.5879 914.1 0
107.6190 917.5 0
107.6501 914.1 0
107.6812 917.5 0
107.7124 912.3 0
107.7435 914.1 0
107.7746 917.5 0
107.8057 914.1 0


==> figs/rssi_survey.dat <==
% --- RSSI survey data (rssi_survey.dat) ---
freq_mhz rssi_avg_dbm
894.0 -97.0
894.4 -101.7
894.8 -101.7
895.2 -101.5
895.6 -101.8
896.0 -101.0
896.4 -96.3
896.8 -102.4
897.2 -102.7
897.6 -102.7
898.0 -102.8
898.4 -102.8
898.8 -102.6
899.2 -102.4
899.6 -102.0
900.0 -100.7
900.4 -100.9
900.8 -102.6
901.2 -102.6
901.6 -102.7
902.0 -102.8
902.4 -102.7
902.8 -102.7
903.2 -102.6
903.6 -102.5
904.0 -102.4
904.4 -102.0
904.8 -101.5
905.2 -101.0
905.6 -101.0
906.0 -100.4
906.4 -99.4
906.8 -99.4
907.2 -100.2
907.4 -102.5
907.6 -101.2
908.0 -101.7
908.4 -102.3
908.7 -97.6
908.8 -102.5
909.2 -99.9
909.6 -102.6
910.0 -102.5
910.4 -102.4
910.8 -102.5
911.2 -102.6
911.6 -100.3
912.0 -85.9
912.1 -76.6
912.2 -73.9
912.3 -80.8
912.4 -86.4
912.5 -91.0
912.6 -87.4
912.7 -88.1
912.8 -99.1
912.9 -94.4
913.0 -85.9
913.1 -89.0
913.2 -100.8
913.3 -86.3
913.4 -80.9
913.5 -93.1
913.6 -100.5
913.7 -94.7
913.8 -85.4
913.9 -88.0
914.0 -99.7
914.1 -94.2
914.2 -82.8
914.3 -94.5
914.4 -97.9
914.5 -75.9
914.6 -95.1
914.7 -95.0
914.8 -98.2
914.9 -92.1
915.0 -78.3
915.1 -83.5
915.2 -100.6
915.3 -86.4
915.4 -75.0
915.5 -87.2
915.6 -101.6
915.7 -79.8
915.8 -87.9
915.9 -87.1
916.0 -102.4
916.1 -96.2
916.2 -86.5
916.3 -94.0
916.4 -103.2
916.5 -95.4
916.6 -85.8
916.7 -97.8
916.8 -103.6
916.9 -71.0
917.0 -87.3
917.1 -83.7
917.2 -104.0
917.3 -80.2
917.4 -86.2
917.5 -89.0
917.6 -104.1
917.7 -89.7
917.8 -84.2
917.9 -99.8
918.0 -104.2
918.4 -104.3
918.8 -104.3
919.2 -104.2
919.6 -103.9
920.0 -103.5
920.4 -103.1
920.8 -102.8
921.2 -102.2
921.6 -99.4
922.0 -100.1
922.4 -103.2
922.8 -103.8
923.2 -104.3
923.6 -104.5
924.0 -93.6
924.4 -103.2
924.8 -103.9
925.2 -99.7
925.6 -97.6
926.0 -98.1

